Structure, dynamics and phase transitions in electric field assembled colloidal crystals and glasses

Field-induced assembly of colloidal particles into structures of desired configurations is extremely relevant from the viewpoint of producing field-assembled micro-swimmers and reconfigurable smart materials. However, the behaviour of colloidal particles under the influence of alternating current (AC) electric fields remains a topic of ongoing investigation due to the complex effects of various control parameters. Here we examine the role of several factors including particle size, zeta potential, voltage and frequency of the applied field in the formation of different structural configurations ranging from crystals to glasses, and observe interesting and unexpected behaviours in the structure formation. Additionally, we investigate the dynamics of structure formation; the nature of diffusion and active motion in these out-of-equilibrium systems, and show how that leads to the formation of close-packed or open structures. Lastly, we investigate the frequency-driven disorder-order-disorder phase transition in colloidal crystals, which is a starting point for building reconfigurable systems. Our findings contribute to a deeper understanding of the significant roles of various factors in electric field-induced assembly of colloidal particles, as well as pave the way for potential applications in micro-robotics and next-generation materials.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-softmatter.tex (the template with example text)

 - rsc-articletemplate-softmatter.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-softmatter.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


